Taxing Collaborative Software Engineering

The engineering of complex software systems is often the result of a highly collaborative effort. However, collaboration within a multinational enterprise has an overlooked legal implication when developers collaborate across national borders: It is taxable. In this article, we discuss the unsolved problem of taxing collaborative software engineering across borders. We (1) introduce the reader to the basic principle of international taxation, (2) identify three main challenges for taxing collaborative software engineering making it a software engineering problem, and (3) estimate the industrial significance of cross-border collaboration in modern software engineering by measuring cross-border code reviews at a multinational software company.

==> figures/results.csv <==
index,month,lower_crossborder,upper_crossborder
0,2018-12-31,0.0650,0.0679
1,2019-01-31,0.0794,0.1148
2,2019-02-28,0.0765,0.0898
3,2019-03-31,0.0679,0.0790
4,2019-04-30,0.0755,0.0917
5,2019-05-31,0.0752,0.0884
6,2019-06-30,0.0765,0.1138
7,2019-07-31,0.0919,0.1004
8,2019-08-31,0.0889,0.1062
9,2019-09-30,0.0824,0.0993
10,2019-10-31,0.0860,0.0981
11,2019-11-30,0.0642,0.0736
12,2019-12-31,0.0693,0.0836
13,2020-01-31,0.0706,0.0964
14,2020-02-29,0.0811,0.0948
15,2020-03-31,0.0769,0.0898
16,2020-04-30,0.0713,0.0805
17,2020-05-31,0.0765,0.0872
18,2020-06-30,0.0697,0.0871
19,2020-07-31,0.0803,0.0924
20,2020-08-31,0.0750,0.0913
21,2020-09-30,0.0792,0.0902
22,2020-10-31,0.0827,0.0918
23,2020-11-30,0.0817,0.0956
24,2020-12-31,0.0688,0.0835
25,2021-01-31,0.0759,0.0938
26,2021-02-28,0.0811,0.0928
27,2021-03-31,0.0902,0.1009
28,2021-04-30,0.0950,0.1049
29,2021-05-31,0.1010,0.1171
30,2021-06-30,0.1098,0.1252
31,2021-07-31,0.1087,0.1206
32,2021-08-31,0.1194,0.1333
33,2021-09-30,0.1390,0.1494
34,2021-10-31,0.1463,0.1572
35,2021-11-30,0.1669,0.1782
36,2021-12-31,0.1634,0.1807
37,2022-01-31,0.1699,0.1920
38,2022-02-28,0.1738,0.1853
39,2022-03-31,0.1847,0.2015
40,2022-04-30,0.1963,0.2140
41,2022-05-31,0.2161,0.2341
42,2022-06-30,0.2071,0.2339
43,2022-07-31,0.2538,0.2705
44,2022-08-31,0.2296,0.2494
45,2022-09-30,0.2549,0.2805
46,2022-10-31,0.2423,0.2674
47,2022-11-30,0.2789,0.2984
48,2022-12-31,0.2615,0.2769

